RASR: Risk-Averse Soft-Robust MDPs with EVaR and Entropic Risk

Prior work on safe Reinforcement Learning (RL) has studied risk-aversion to randomness in dynamics (aleatory) and to model uncertainty (epistemic) in isolation. We propose and analyze a new framework to jointly model the risk associated with epistemic and aleatory uncertainties in finite-horizon and discounted infinite-horizon MDPs. We call this framework that combines Risk-Averse and Soft-Robust methods RASR. We show that when the risk-aversion is defined using either EVaR or the entropic risk, the optimal policy in RASR can be computed efficiently using a new dynamic program formulation with a time-dependent risk level. As a result, the optimal risk-averse policies are deterministic but time-dependent, even in the infinite-horizon discounted setting. We also show that particular RASR objectives reduce to risk-averse RL with mean posterior transition probabilities. Our empirical results show that our new algorithms consistently mitigate uncertainty as measured by EVaR and other standard risk measures.

==> figs/TestingPlots/Data/FullReturns/inventory_ForLaTeX.csv <==
"","domain","risk measure","confidence","mapping algo","relative level","relative row","train obj","testMean","testMin","VAR","CVAR","ERM-EVAR","ERM-Naive-EVAR","ERM-Epis-EVAR","EVAR"
"1","inventory","rsvf2","0.99",NA,NA,NA,"237.960607914304","281.294811148945","240.535351287895","265.68116478194","262.170080838659","278.489152855327","279.73461540264","273.658570014061","257.223479026778"
"2","inventory","bcr_l","0.99",NA,NA,NA,"271.981974860786","317.545121514614","261.778626989647","292.839865253999","287.852147687308","308.308849104795","312.547086220632","295.935581788868","281.159704612402"
"3","inventory","bcr_g","0.99",NA,NA,NA,"296.29947607838","340.746895237725","253.422080457753","305.546609628143","298.938207921591","316.544804590188","328.27902829907","293.217885318279","288.266691426128"
"4","inventory","norbu_sr","0.99",NA,NA,NA,"254.984671160437","316.542989885057","259.659165831722","290.299074725299","285.344599584844","306.482130017545","310.800304083745","295.284630457641","279.821972377382"
"5","inventory","ExactERM","0.99","LargestEVAR","0.158994339538431","114","322.539162021535","342.851118692149","265.967247760821","307.663614608324","301.57369147256","322.507640705706","331.142503590076","303.636679105318","293.549668153205"
"6","inventory","ExactERM","0.99","NaiveEVAR","0.105480093309105","122","332.24941419445","345.77771500202","253.218519352562","308.268820965163","301.375122668495","318.671887909448","331.623082800738","293.716672950973","290.890065997429"
"7","inventory","ExactERM","0.99","EpisEVAR","0.279525868046367","103","300.936176434732","328.092622787116","258.685597034564","300.44649147236","295.463768739104","316.174334045775","321.413295455671","298.388135812568","287.858499118503"
"8","inventory","naiveERM","0.99","LargestEVAR","0.158994339538431","114","292.083320337699","317.203139616158","261.680151750227","292.124618911683","287.252760499816","308.001470077069","312.054252920428","296.874684673485","281.416800428367"
"9","inventory","naiveERM","0.99","NaiveEVAR","0.105480093309105","122","313.334926512623","341.228471493294","259.040735390514","306.229959860321","299.568593412449","319.070883878468","329.245219272012","298.350039886511","290.238490570777"
"10","inventory","naiveERM","0.99","EpisEVAR","0.279525868046367","103","251.379615113683","281.021925035702","236.84297795707","264.759532118451","261.1892250059","277.866944459603","279.272071290542","272.199357127212","255.737652799036"
"11","inventory","EpisERM","0.99","LargestEVAR","0.158994339538431","114","339.463215446489","349.664586954955","258.557187656378","305.655410445693","298.081355453551","317.679305190473","330.267142245464","296.806639217944","289.24200905335"
"12","inventory","EpisERM","0.99","NaiveEVAR","0.105480093309105","122","344.570519022455","349.695523692698","258.55718770238","305.654312349122","298.043613758138","317.582200469818","330.213463672738","296.729488064927","289.15742700373"
"13","inventory","EpisERM","0.99","EpisEVAR","0.279525868046367","103","330.736779655105","341.750831809169","256.181043152844","306.554534717829","299.790139784075","318.055093850634","329.50982954583","295.412401225276","289.624524597988"
"14","inventory","norbuv_r","0.99",NA,NA,NA,"268.767293543794","317.545121514614","261.778626989647","292.839865253999","287.852147687308","308.308849104795","312.547086220632","295.935581788868","281.159704612402"
"15","inventory","nominal","0.99",NA,NA,NA,"353.926170946696","349.880136319357","259.369429334021","304.241435891587","295.882436328456","315.238124596107","328.668083760398","295.041071445935","286.99325245597"
"16","inventory","rsvf2","0.95",NA,NA,NA,"239.761707795472","281.312139405332","240.535351302919","271.934109258962","268.086783530752","279.274757223833","279.966621584198","278.063431732512","263.195280077419"
"17","inventory","bcr_l","0.95",NA,NA,NA,"273.858314457463","317.545121514614","261.778626989647","301.955610215487","296.346451454259","310.912776823984","313.249416308846","306.794073635939","289.644344426063"
"18","inventory","bcr_g","0.95",NA,NA,NA,"298.018953581582","340.746895237725","253.422080457753","317.302813986969","310.005485303301","323.784126126857","330.121721717642","312.678531522634","300.581743701707"
"19","inventory","norbu_sr","0.95",NA,NA,NA,"257.465289962175","317.203139616158","261.680151750227","301.237074032958","295.633528454205","310.453099259521","312.757629322164","306.620210409552","289.492258872225"
"20","inventory","ExactERM","0.95","LargestEVAR","0.128399505660349","119","328.215450425909","344.88703419639","250.612147233075","320.642792533572","312.967080426799","326.164055228938","333.318838478252","313.056733112075","303.271721673677"
"21","inventory","ExactERM","0.95","NaiveEVAR","0.0943854353711814","125","334.113824076985","346.27281852454","255.314050641923","321.07242099459","313.150492030024","326.81524475146","333.827844160195","315.196214191331","303.77198324494"
"22","inventory","ExactERM","0.95","EpisEVAR","0.174671367345897","113","319.699915140408","340.379283280677","264.860763950827","318.228917821953","311.283684453491","326.646481531674","331.298416666951","318.797956825235","303.441545122565"
"23","inventory","naiveERM","0.95","LargestEVAR","0.128399505660349","119","306.320207451105","340.583629914485","253.405667476801","317.146063305339","309.845632399375","323.761036350127","329.983993265369","312.834347868506","300.529566884444"
"24","inventory","naiveERM","0.95","NaiveEVAR","0.0943854353711814","125","319.123405865723","341.354038741193","255.570581172836","318.285463137558","310.947573348346","324.730535296529","330.965138733803","313.966899787502","301.497726297605"
"25","inventory","naiveERM","0.95","EpisEVAR","0.174671367345897","113","289.418421128438","317.203139616158","261.680151750227","301.237074032958","295.633528454205","310.453099259521","312.757629322164","306.620210409552","289.492258872225"
"26","inventory","EpisERM","0.95","LargestEVAR","0.128399505660349","119","342.929469987125","349.695523692698","258.55718770238","319.973950797983","311.07957728342","324.82406038137","332.71082824427","314.069275225045","301.961186438989"
"27","inventory","EpisERM","0.95","NaiveEVAR","0.0943854353711814","125","345.996828523788","349.875008085132","259.218343370191","319.742652100554","310.596014672304","324.019593559571","332.164087682068","313.513516782911","301.236392670038"
"28","inventory","EpisERM","0.95","EpisEVAR","0.174671367345897","113","338.635501932712","349.664586954955","258.557187656378","320.031001539121","311.151703242943","324.899971676663","332.753200342494","314.171348622856","302.022924439519"
"29","inventory","norbuv_r","0.95",NA,NA,NA,"268.767293543794","317.545121514614","261.778626989647","301.955610215487","296.346451454259","310.912776823984","313.249416308846","306.794073635939","289.644344426063"
"30","inventory","nominal","0.95",NA,NA,NA,"353.926170946696","349.880136319357","259.369429334021","319.400124949291","310.035836734766","322.788066988428","331.444841887928","311.714034467649","300.288670345092"
"31","inventory","rsvf2","0.9",NA,NA,NA,"243.604422685459","316.542989885057","259.659165831722","304.230553281495","297.97373147689","310.18363113684","312.27349603358","306.837964076706","292.00123695069"
"32","inventory","bcr_l","0.9",NA,NA,NA,"276.224654898202","317.682830567713","255.41497069979","306.521507029889","300.566869015795","312.067920494738","314.031189661465","308.394153613003","293.563406077913"
"33","inventory","bcr_g","0.9",NA,NA,NA,"300.320136743608","341.396421486964","255.570581172836","324.390762402396","316.301837658009","327.675711328177","332.586653088056","318.74000989802","307.471731668069"
"34","inventory","norbu_sr","0.9",NA,NA,NA,"260.618148350282","317.203139616158","261.680151750227","305.645649325763","299.62830199232","311.488523151493","313.390911484023","308.343583559269","293.529427336746"
"35","inventory","ExactERM","0.9","LargestEVAR","0.113916097169541","121","330.793918999511","345.547459539686","252.092153925594","327.283166877108","318.803884561174","329.659317932108","335.345919313763","319.098882390789","309.602361435741"
"36","inventory","ExactERM","0.9","NaiveEVAR","0.0837387992409794","127","335.873930081906","347.02744430817","254.570836351452","327.737681069166","318.887202457173","329.492431404231","335.644709508243","318.786483027603","309.556691550399"
"37","inventory","ExactERM","0.9","EpisEVAR","0.154968512946981","115","323.27227518719","343.049594677097","264.191866110987","325.584643349148","317.575229874142","329.972961397307","334.221860469702","323.066654584654","309.842622949666"
"38","inventory","naiveERM","0.9","LargestEVAR","0.113916097169541","121","311.106539029543","340.583629914485","253.405667476801","323.224222625835","315.130142456984","326.653756600902","331.561441332074","317.637643526361","306.449511673264"
"39","inventory","naiveERM","0.9","NaiveEVAR","0.0837387992409794","127","322.176054001298","341.744201047083","256.181043157301","324.856161349193","316.703993879435","327.975096775747","332.940111994705","319.012534472881","307.774942223359"
"40","inventory","naiveERM","0.9","EpisEVAR","0.154968512946981","115","294.570176574203","317.532569244661","261.714328397024","306.297870130493","300.330968558982","311.960872351829","313.860522188711","308.661705980409","293.809790044384"
"41","inventory","EpisERM","0.9","LargestEVAR","0.113916097169541","121","344.055709633238","349.695523692698","258.55718770238","327.352506280255","317.517702092171","328.257875784283","335.012693511435","318.513980124362","308.434916052837"
"42","inventory","EpisERM","0.9","NaiveEVAR","0.0837387992409794","127","346.817975859788","349.883694068444","259.218343370191","327.249510405262","317.207493556218","327.426331646618","334.550240502256","317.624056726884","307.759891767805"
"43","inventory","EpisERM","0.9","EpisEVAR","0.154968512946981","115","340.242075642643","349.664586954955","258.557187656378","327.363302284519","317.563912425586","328.320034899811","335.044293829912","318.609128571047","308.483855637037"
"44","inventory","norbuv_r","0.9",NA,NA,NA,"268.767293543794","317.545121514614","261.778626989647","306.312435503541","300.345302010077","311.975521677188","313.874617445828","308.679235103946","293.827708013797"
"45","inventory","nominal","0.9",NA,NA,NA,"353.926170946696","349.880136319357","259.369429334021","326.934516926176","316.776177118177","326.512490205771","334.013921896542","316.186702901419","307.061303241862"


==> figs/TestingPlots/Data/FullReturns/population_ForLaTeX.csv <==
"","domain","risk measure","confidence","mapping algo","relative level","relative row","train obj","testMean","testMin","VAR","CVAR","ERM-EVAR","ERM-Naive-EVAR","ERM-Epis-EVAR","EVAR"
"1","population","rsvf2","0.99",NA,NA,NA,"-8757.19384082752","-863.852845214401","-10667.477971039","-7495.64995167683","-8372.17881415974","-4239.19531496069","-6038.42298530216","-7246.61646734585","-8873.67605055166"
"2","population","bcr_l","0.99",NA,NA,NA,"-10018.0858110108","-786.488320349791","-10663.6036698211","-7326.03611148748","-8205.08609420609","-4066.4106526666","-5911.37893890637","-7157.34187255148","-8731.0999979955"
"3","population","bcr_g","0.99",NA,NA,NA,"-9945.58369912062","-688.754731024113","-10663.6036698182","-7119.74866517946","-8076.55904527236","-3927.01190222158","-5837.33046331159","-7122.21623683065","-8632.17489560677"
"4","population","norbu_sr","0.99",NA,NA,NA,"-7472.88120268152","-715.092102730697","-10662.9693776817","-7236.11274430377","-8168.77920252819","-4016.71211790967","-5909.71090024612","-7172.52005905585","-8714.00380384551"
"5","population","ExactERM","0.99","LargestEVAR","0.000951478346784035","105","-2095.67110910259","-157.069528230173","-11952.6206925326","-4087.52675691993","-5477.37497721557","-2182.15662363","-5234.22356333106","-7347.30488390177","-7020.48379096937"
"6","population","ExactERM","0.99","NaiveEVAR","0.00161133693506077","100","-4686.85963377821","-250.65342838742","-10583.8974524733","-5074.0154981024","-6298.66040538354","-2456.09624578478","-4818.79514664271","-6477.98178924288","-7267.81811873435"
"7","population","ExactERM","0.99","EpisEVAR","0.0024559319235799","96","-6340.8438747433","-337.760099577391","-9737.19514523801","-5674.0569282535","-6758.49587615467","-2689.15314779899","-4664.96693211991","-6019.03414672741","-7409.65933833563"
"8","population","naiveERM","0.99","LargestEVAR","0.000951478346784035","105","-5418.53470055597","-402.671318531537","-10828.6443175725","-6275.29009773825","-7545.86807081774","-3420.57229929563","-5594.92265170581","-7015.76970038347","-8233.99037699709"
"9","population","naiveERM","0.99","NaiveEVAR","0.00161133693506077","100","-7135.97780192942","-473.141179188133","-10649.7736531802","-6455.82277497013","-7662.19278034649","-3503.56896750224","-5581.20947650635","-6925.21395528312","-8291.39400190805"
"10","population","naiveERM","0.99","EpisEVAR","0.0024559319235799","96","-8217.3180294428","-559.782845846141","-10748.4180751716","-6598.88141583893","-7674.71467432303","-3563.47359441222","-5610.25118496284","-6974.37259476489","-8329.97325539727"
"11","population","EpisERM","0.99","LargestEVAR","0.000951478346784035","105","-1035.62934357765","-413.071246736095","-10591.1597808852","-6452.90751729097","-7688.98240722329","-3527.7512396738","-5633.53324078018","-6985.29620462189","-8326.58399917799"
"12","population","EpisERM","0.99","NaiveEVAR","0.00161133693506077","100","-1616.81136641934","-485.594235981793","-10602.1727896823","-6655.17384908546","-7789.55304858331","-3641.8413588878","-5712.67399363192","-7061.21420771064","-8425.97524999324"
"13","population","EpisERM","0.99","EpisEVAR","0.0024559319235799","96","-2313.62312099863","-628.770366535202","-10622.8613477784","-7051.83104592607","-8049.1602734954","-3895.15861561489","-5852.55618231804","-7148.09537179745","-8628.35205092518"
"14","population","norbuv_r","0.99",NA,NA,NA,"-6640.88128537309","-672.743370996098","-10662.9765100953","-7131.8009853859","-8115.73159471748","-3958.24511097217","-5886.55121779407","-7164.46735781549","-8676.57309660391"
"15","population","nominal","0.99",NA,NA,NA,"-185.221902278208","-124.430050992753","-12840.3041557461","-4177.77936635439","-5584.30805477614","-2470.14152843463","-6034.29649477384","-8286.92747834474","-7259.0394666894"
"16","population","rsvf2","0.95",NA,NA,NA,"-8385.52432818688","-863.852845214401","-10667.477971039","-4909.59389189392","-6454.07565000549","-3698.11946324296","-2202.8206053526","-6216.92619611428","-7363.61897974867"
"17","population","bcr_l","0.95",NA,NA,NA,"-9947.30267366146","-786.488320349791","-10663.6036698211","-4603.8539042957","-6218.87184933287","-3516.52223063404","-2036.06775549544","-6095.0612563518","-7183.76931716418"
"18","population","bcr_g","0.95",NA,NA,NA,"-9869.59471000099","-688.754731024113","-10663.6036698182","-4304.14937241617","-5984.26537503373","-3358.69335133526","-1863.36259441915","-6027.00905354843","-7028.31994253427"
"19","population","norbu_sr","0.95",NA,NA,NA,"-7118.53117427269","-674.875168469376","-10662.9693776817","-4287.49388601898","-5987.37401705635","-3383.8389196614","-1858.21796108009","-6077.54134829971","-7053.79142286714"
"20","population","ExactERM","0.95","LargestEVAR","0.000816286397252895","106","-1441.14209715588","-145.941327235368","-12559.5722878759","-1476.23844085201","-3012.25141370124","-1492.89162005261","-493.412256911237","-5930.96308433924","-5161.78624697181"
"21","population","ExactERM","0.95","NaiveEVAR","0.000482008954713862","111","-465.291432586277","-126.450710876179","-12840.3716550943","-1492.71551616375","-3058.7755151717","-1639.75333626113","-499.559933995061","-6390.33756771183","-5290.04948823753"
"22","population","ExactERM","0.95","EpisEVAR","0.00170665207584012","99","-4936.34987898152","-268.092687993303","-10276.2149029875","-2308.912578779","-4101.02156013634","-1920.24414279693","-825.017752965413","-4912.70856824931","-5583.43445120026"
"23","population","naiveERM","0.95","LargestEVAR","0.000816286397252895","106","-5030.08721611793","-402.671318531537","-10828.6443175725","-2878.83235148146","-4873.5510213401","-2774.79212829352","-1258.5584488843","-5806.42000804372","-6434.76916447277"
"24","population","naiveERM","0.95","NaiveEVAR","0.000482008954713862","111","-2508.4616953068","-170.594537954904","-12868.6730090199","-1426.9070578781","-3003.99899353615","-1640.43175445422","-522.054740615332","-6409.0469545691","-5291.69983803905"
"25","population","naiveERM","0.95","EpisEVAR","0.00170665207584012","99","-7429.95799981543","-492.295852710242","-10753.8206401222","-3342.13901290089","-5210.83999995379","-2877.00315603729","-1410.71779655264","-5760.4883443603","-6545.22659912073"
"26","population","EpisERM","0.95","LargestEVAR","0.000816286397252895","106","-954.234376178363","-413.071246736095","-10591.1597808852","-3144.43412271714","-5116.60794819798","-2893.84402726087","-1350.10953262879","-5836.57840535425","-6555.67036785112"
"27","population","EpisERM","0.95","NaiveEVAR","0.000482008954713862","111","-676.708952546453","-376.624049723853","-10592.7984996933","-3103.46117701945","-5054.85363499868","-2834.97591405065","-1305.30830756003","-5796.95278181605","-6497.57029708649"
"28","population","EpisERM","0.95","EpisEVAR","0.00170665207584012","99","-1772.60327357847","-491.554899247488","-10601.9610836767","-3523.28059655978","-5390.53565272226","-3033.02727294231","-1499.03833254934","-5921.26912023988","-6698.913442345"
"29","population","norbuv_r","0.95",NA,NA,NA,"-6640.88128537309","-672.743370996098","-10662.9765100953","-4283.86692653621","-5979.68770365235","-3379.88042126297","-1853.81051534967","-6076.39282165754","-7049.83294815474"
"30","population","nominal","0.95",NA,NA,NA,"-185.221902278208","-124.430050992753","-12840.3041557461","-1538.68377730942","-3132.53810389377","-1660.68447178466","-511.762152235168","-6388.95420728165","-5311.73285646315"
"31","population","rsvf2","0.9",NA,NA,NA,"-7914.45996668116","-745.719341745842","-10667.4780183242","-2855.83787355613","-4906.2437795228","-3225.73927263596","-1845.64307696821","-5859.78977714979","-6258.05854105062"
"32","population","bcr_l","0.9",NA,NA,NA,"-9845.40726069923","-779.716921288069","-10663.5864312273","-2955.15613327862","-4963.94038229347","-3247.45977397712","-1884.62794815985","-5847.89790791729","-6282.99484944978"
"33","population","bcr_g","0.9",NA,NA,NA,"-9764.1871751672","-682.245843405461","-10663.5864312243","-2604.50917335637","-4673.62624988267","-3082.06898877795","-1715.03092037647","-5773.66152317747","-6112.44687146426"
"34","population","norbu_sr","0.9",NA,NA,NA,"-6675.88102041126","-674.875168469376","-10662.9693776817","-2592.05832449529","-4669.8089917297","-3107.87791226806","-1717.36485181807","-5823.53227849791","-6134.17811864127"
"35","population","ExactERM","0.9","LargestEVAR","0.000756074140520318","107","-1186.26485994601","-141.143652498965","-12548.3103710234","-573.089834514623","-1967.60204847468","-1265.69386512967","-438.77042152546","-5564.91113337384","-4308.84108600979"
"36","population","ExactERM","0.9","NaiveEVAR","0.000446454219235843","112","-414.658438044561","-126.168501595263","-12840.4140146805","-569.189946825666","-2013.73135010162","-1333.7755030448","-444.232639799778","-5914.38633988833","-4369.56338120675"
"37","population","ExactERM","0.9","EpisEVAR","0.00158076320486359","100","-4600.41101813355","-250.527762460935","-10584.0230879704","-783.756201208095","-2637.84320116279","-1621.40270477943","-702.495928632221","-4735.50450423543","-4666.76716212933"
"38","population","naiveERM","0.9","LargestEVAR","0.000756074140520318","107","-4634.40869899045","-401.705068255363","-10828.6443140015","-1323.95584413424","-3433.5958987027","-2474.69339443725","-1140.42136990143","-5523.10523082058","-5484.73964906163"
"39","population","naiveERM","0.9","NaiveEVAR","0.000446454219235843","112","-1982.32691402238","-170.594537954904","-12868.6730090199","-518.206400012836","-1952.14345445777","-1335.45838516212","-468.874001270245","-5932.30956546674","-4372.46871058753"
"40","population","naiveERM","0.9","EpisEVAR","0.00158076320486359","100","-7135.97780192942","-473.141179188133","-10649.7736531802","-1654.49889202735","-3759.53218486715","-2594.50265939028","-1269.33696373994","-5512.86521417992","-5613.74686206349"
"41","population","EpisERM","0.9","LargestEVAR","0.000756074140520318","107","-884.007807748164","-409.611918247077","-10591.149200785","-1526.44519077237","-3670.0990941152","-2592.61082852585","-1221.18916255917","-5562.84390974382","-5601.73918161286"
"42","population","EpisERM","0.9","NaiveEVAR","0.000446454219235843","112","-641.218846284114","-376.624049723853","-10592.7984996933","-1545.71968793165","-3643.07047616515","-2538.61713380468","-1181.71423118086","-5521.19331112479","-5550.17705448803"
"43","population","EpisERM","0.9","EpisEVAR","0.00158076320486359","100","-1616.81136641934","-485.594235981793","-10602.1727896823","-1861.18942114392","-3981.3413959621","-2731.1842214271","-1357.86572829067","-5644.21954987922","-5745.78493700277"
"44","population","norbuv_r","0.9",NA,NA,NA,"-6640.88128537309","-672.743370996098","-10662.9765100953","-2583.11869150257","-4661.91932729068","-3103.66398183915","-1713.08333694684","-5822.19932067877","-6129.75750024884"
"45","population","nominal","0.9",NA,NA,NA,"-185.221902278208","-124.430050992753","-12840.3041557461","-591.537622485709","-2062.94739236031","-1354.83104226672","-454.374768602471","-5912.90266506547","-4390.52104207689"


==> figs/TestingPlots/Data/FullReturns/population_small_ForLaTeX.csv <==
"","domain","risk measure","confidence","mapping algo","relative level","relative row","train obj","testMean","testMin","VAR","CVAR","ERM-EVAR","ERM-Naive-EVAR","ERM-Epis-EVAR","EVAR"
"1","population_small","rsvf2","0.99",NA,NA,NA,"-6559.80254905934","-655.668184220793","-10748.6418179774","-7440.93825761538","-8476.12665287732","-4346.01574510118","-5919.62811242936","-7754.41795459089","-9006.45113828975"
"2","population_small","bcr_l","0.99",NA,NA,NA,"-10200.2649456738","-903.272234654118","-10962.710371004","-7781.34817330823","-8557.4376160653","-4514.57134434666","-5932.8577986038","-7720.36607191427","-9047.39785662042"
"3","population_small","bcr_g","0.99",NA,NA,NA,"-9937.48718607347","-1246.25233009251","-10904.4688454613","-8254.27764573199","-8945.04001671243","-4966.22536790114","-6251.41531124306","-7863.75347888972","-9350.66034236874"
"4","population_small","norbu_sr","0.99",NA,NA,NA,"-6060.87355072435","-656.926669613598","-10748.6418317601","-7463.95842048374","-8480.92642773474","-4349.54077345844","-5920.05402705898","-7751.94231255634","-9008.1745313509"
"5","population_small","ExactERM","0.99","LargestEVAR","0.000969881003281566","104","-1795.98054256749","-114.431485665971","-10253.3158965261","-3512.66595013138","-4927.44724402607","-1635.01795045379","-3686.0185153125","-6380.61930732637","-6361.80976891472"
"6","population_small","ExactERM","0.99","NaiveEVAR","0.00147825179588716","100","-4081.76552685419","-161.847858059173","-10711.5079460197","-4203.04089587345","-5515.6799809565","-2000.54345890648","-4061.03610133934","-6759.49465015765","-6738.8039563481"
"7","population_small","ExactERM","0.99","EpisEVAR","0.0027815915518132","94","-6812.15041144768","-273.69544304773","-10101.7587989234","-5540.38540726707","-6654.97601048992","-2657.63040214899","-4339.31264264994","-6489.4479035119","-7345.13817792885"
"8","population_small","naiveERM","0.99","LargestEVAR","0.000969881003281566","104","-5833.24990052969","-393.454128843023","-10935.6710942247","-6340.61622841076","-7603.82586227235","-3594.1563232064","-5390.34715912294","-7543.31005643531","-8331.15061065157"
"9","population_small","naiveERM","0.99","NaiveEVAR","0.00147825179588716","100","-7179.43588197382","-408.160681660819","-10935.6753677931","-6403.62813125184","-7665.7762512515","-3636.01530209119","-5418.62361944862","-7550.50399801462","-8371.41738879446"
"10","population_small","naiveERM","0.99","EpisEVAR","0.0027815915518132","94","-8738.68342441746","-563.396751214261","-10741.3819852384","-6854.87296993472","-7928.40717657385","-3859.66261469153","-5517.75135643292","-7490.02171874016","-8556.53903775768"
"11","population_small","EpisERM","0.99","LargestEVAR","0.000969881003281566","104","-935.134997941852","-431.327320419142","-11220.2603420482","-6771.69541744431","-8000.18329353033","-3918.71690462344","-5647.10080411807","-7667.40438547269","-8645.84559705365"
"12","population_small","EpisERM","0.99","NaiveEVAR","0.00147825179588716","100","-1276.31088690453","-446.492004211987","-11220.1951782755","-6860.97332680169","-8058.46899543906","-3971.6908306426","-5694.63680079008","-7712.29632779665","-8697.1964077579"
"13","population_small","EpisERM","0.99","EpisEVAR","0.0027815915518132","94","-2064.72161229125","-586.907302830976","-11121.2860328781","-7299.71820239307","-8350.45111206438","-4222.25166678866","-5832.42738015482","-7733.05189645519","-8902.48248014358"
"14","population_small","norbuv_r","0.99",NA,NA,NA,"-5685.45118255698","-658.973370877958","-10748.6351706886","-7457.83983499977","-8479.67293334566","-4348.34082944127","-5917.36825100063","-7749.07246616086","-9005.94863561732"
"15","population_small","nominal","0.99",NA,NA,NA,"-124.278519025173","-74.6497450723515","-10684.5999192821","-3707.66601349093","-5061.49321663388","-1926.14114114944","-4194.37531211715","-6894.47256064725","-6674.26642848781"
"16","population_small","rsvf2","0.95",NA,NA,NA,"-6247.80262596422","-653.819103879015","-10748.6418318175","-4360.3290884712","-6219.44294160059","-3846.84371650482","-2363.74742047696","-7160.7336642869","-7322.83714360682"
"17","population_small","bcr_l","0.95",NA,NA,NA,"-10121.6489045252","-903.272234654118","-10962.710371004","-5173.9052797018","-6759.66766058093","-4078.41381271594","-2742.502293811","-7122.23003206876","-7576.73425149473"
"18","population_small","bcr_g","0.95",NA,NA,NA,"-9847.15664184297","-1246.25233009251","-10904.4688454613","-5979.52174347938","-7375.18615043672","-4567.31832512576","-3304.27785636336","-7322.71575791513","-8053.10364124271"
"19","population_small","norbu_sr","0.95",NA,NA,NA,"-5769.3866142528","-653.819103879015","-10748.6418318175","-4360.3290884712","-6219.44294160059","-3846.84371650482","-2363.74742047696","-7160.7336642869","-7322.83714360682"
"20","population_small","ExactERM","0.95","LargestEVAR","0.000856330512105632","106","-1274.7194483867","-108.949090351883","-10680.1224114317","-1197.29785011291","-2596.49599777364","-1161.57483117465","-454.005039074062","-5726.01623532755","-4650.50186855654"
"21","population_small","ExactERM","0.95","NaiveEVAR","0.000561838448992505","110","-458.898585550129","-87.704327652266","-10685.1893014317","-1173.27331666014","-2572.83458547527","-1189.27801145814","-439.855733015718","-5833.35196791157","-4684.7056821009"
"22","population_small","ExactERM","0.95","EpisEVAR","0.00221033873122191","97","-5945.20639186153","-234.997260417784","-11815.5630638132","-1872.16314817004","-3835.89420576976","-1958.23493365086","-918.203126661651","-6653.06545692154","-5455.47743894426"
"23","population_small","naiveERM","0.95","LargestEVAR","0.000856330512105632","106","-5078.51058723371","-369.273842508721","-10935.664950475","-2718.77827116775","-4837.63914105487","-3002.71099337807","-1544.60962258701","-6831.82462136718","-6450.94192270441"
"24","population_small","naiveERM","0.95","NaiveEVAR","0.000561838448992505","110","-2757.98815317711","-135.287041795719","-10695.7069222445","-1148.8621603929","-2544.76380641173","-1184.10835998455","-465.412999693857","-5840.36157142517","-4677.54834014847"
"25","population_small","naiveERM","0.95","EpisEVAR","0.00221033873122191","97","-8031.10686452228","-456.32521326157","-10857.1614420874","-3195.03385486176","-5199.49592169475","-3134.60181069742","-1719.44315355387","-6719.26918180315","-6604.16104513644"
"26","population_small","EpisERM","0.95","LargestEVAR","0.000856330512105632","106","-815.550086177669","-413.098055820565","-11219.8246876205","-3342.19864399341","-5393.71580361523","-3371.00503366217","-1846.87493944098","-7005.06520078589","-6817.05651112292"
"27","population_small","EpisERM","0.95","NaiveEVAR","0.000561838448992505","110","-516.38460112885","-95.3571013353649","-10694.8010222254","-1191.05841186057","-2635.26568231774","-1354.98197328428","-484.257353551429","-6038.53783213207","-4851.87938650443"
"28","population_small","EpisERM","0.95","EpisEVAR","0.00221033873122191","97","-1634.18923859089","-486.895536062531","-11206.7793391905","-3632.09268274894","-5671.63248918729","-3546.48917364734","-2018.19152695417","-7088.63244640552","-6998.96554776024"
"29","population_small","norbuv_r","0.95",NA,NA,NA,"-5685.45118255698","-658.973370877958","-10748.6351706886","-4378.790403683","-6238.40249317895","-3855.82934490794","-2375.27429980758","-7157.79669367935","-7332.85343621908"
"30","population_small","nominal","0.95",NA,NA,NA,"-124.278519025173","-74.6497450723515","-10684.5999192821","-1288.37171161279","-2741.07884094977","-1391.67825969892","-493.138676550557","-6056.57681626746","-4887.58977040693"
"31","population_small","rsvf2","0.9",NA,NA,NA,"-5860.08854717733","-653.819103879015","-10748.6418318175","-2486.92632270065","-4768.03492286022","-3583.86095496231","-1933.24898599229","-6660.31046207393","-6358.87306561836"
"32","population_small","bcr_l","0.9",NA,NA,NA,"-10011.9034167092","-897.632974308102","-10962.7604067912","-3396.2109184302","-5487.4881273753","-3842.0003439628","-2321.69432096918","-6632.50527421768","-6680.14391893895"
"33","population_small","bcr_g","0.9",NA,NA,NA,"-9723.0980268166","-1262.46500102279","-10904.4688454658","-4391.08301186391","-6272.88299890017","-4370.50830564346","-2909.27992449726","-6888.51314552816","-7234.73344634944"
"34","population_small","norbu_sr","0.9",NA,NA,NA,"-5406.99841607232","-629.960759393141","-11121.1092387709","-2384.02176278816","-4669.30967803586","-3520.52726477403","-1876.15038092022","-6634.89448898493","-6294.20214103894"
"35","population_small","ExactERM","0.9","LargestEVAR","0.000800798066085024","106","-1058.82598075333","-106.246442876444","-10680.7911907001","-423.630936264244","-1667.52657237118","-975.825056914094","-345.777178356306","-4900.79611342236","-3843.70412190404"
"36","population_small","ExactERM","0.9","NaiveEVAR","0.000472863250042545","111","-340.141295028475","-84.8707935537554","-10685.5130894178","-424.212364769422","-1658.67664014265","-1012.45270679898","-331.290663621795","-5070.65649749502","-3886.79573179895"
"37","population_small","ExactERM","0.9","EpisEVAR","0.00186029980328821","98","-5203.0709051133","-202.238538239721","-9697.23616047528","-523.894007246953","-2209.59767971612","-1451.71957200843","-595.968680580775","-4767.61309132013","-4327.11355219134"
"38","population_small","naiveERM","0.9","LargestEVAR","0.000800798066085024","106","-5078.51058723371","-369.273842508721","-10935.664950475","-1087.02685591482","-3308.55808614989","-2719.79899705075","-1198.32606765283","-6240.3953519798","-5486.0929598402"
"39","population_small","naiveERM","0.9","NaiveEVAR","0.000472863250042545","111","-2202.01965822276","-133.890136609615","-10695.7069250029","-363.01508455819","-1613.93218895423","-1009.07889506332","-363.061693456576","-5070.41696355798","-3881.45242529692"
"40","population_small","naiveERM","0.9","EpisEVAR","0.00186029980328821","98","-7763.41953139751","-426.551366758756","-10857.1614420868","-1326.17712866556","-3566.62889416128","-2810.39466602605","-1306.08775493583","-6141.66631873685","-5594.32367414612"
"41","population_small","EpisERM","0.9","LargestEVAR","0.000800798066085024","106","-815.550086177669","-413.098055820565","-11219.8246876205","-1603.05707902898","-3878.83096268081","-3088.84324418173","-1448.23989591245","-6454.71743001641","-5834.23945219952"
"42","population_small","EpisERM","0.9","NaiveEVAR","0.000472863250042545","111","-454.090374709967","-89.9318015771575","-10694.6924061668","-375.189079913531","-1671.37892604995","-1124.6025031959","-353.894288006103","-5298.75211773057","-3998.45833824189"
"43","population_small","EpisERM","0.9","EpisEVAR","0.00186029980328821","98","-1505.27632053057","-478.10242327189","-11220.1951782755","-1767.76447557272","-4085.30342527893","-3228.07290964111","-1570.53247753564","-6542.14680924687","-5974.74924750266"
"44","population_small","norbuv_r","0.9",NA,NA,NA,"-5685.45118255698","-658.973370877958","-10748.6351706886","-2512.41954876167","-4787.16094269254","-3593.59524369801","-1944.38023658716","-6658.95179642012","-6370.02508223965"
"45","population_small","nominal","0.9",NA,NA,NA,"-124.278519025173","-74.6497450723515","-10684.5999192821","-465.259380797379","-1775.58210051118","-1161.01313758759","-359.918314036199","-5322.07987309917","-4033.51059061408"


==> figs/TestingPlots/Data/FullReturns/riverswim_ForLaTeX.csv <==
"","domain","risk measure","confidence","mapping algo","relative level","relative row","train obj","testMean","testMin","VAR","CVAR","ERM-EVAR","ERM-Naive-EVAR","ERM-Epis-EVAR","EVAR"
"1","riverswim","rsvf2","0.99",NA,NA,NA,"50.9286317776334","66.4408807630087","44.9999999999999","50","46.8299999999999","45.0926931866273","45.0926931866273","45.0926931866273","45.2542010639642"
"2","riverswim","bcr_l","0.99",NA,NA,NA,"52.7670895214085","95.0428419038667","17.433922005","44.9999999999999","41.6960129703128","17.6574840238252","17.6574840238252","17.6574840238252","33.9440104363779"
"3","riverswim","bcr_g","0.99",NA,NA,NA,"58.0911673984995","116.942940211028","6.07883272952847","44.9999999999999","38.9949534947559","6.30239474835366","6.30239474835366","6.30239474835366","27.4367385280643"
"4","riverswim","norbu_sr","0.99",NA,NA,NA,"52.9208410043036","95.0428419038667","17.433922005","44.9999999999999","41.6960129703128","17.6574840238252","17.6574840238252","17.6574840238252","33.9440104363779"
"5","riverswim","ExactERM","0.99","LargestEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999985912677"
"6","riverswim","ExactERM","0.99","NaiveEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999985912677"
"7","riverswim","ExactERM","0.99","EpisEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999985912677"
"8","riverswim","naiveERM","0.99","LargestEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999985912677"
"9","riverswim","naiveERM","0.99","NaiveEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999985912677"
"10","riverswim","naiveERM","0.99","EpisEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999985912677"
"11","riverswim","EpisERM","0.99","LargestEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","46.8299999999999","45.0926931866273","45.0926931866273","45.0926931866273","45.2542010639642"
"12","riverswim","EpisERM","0.99","NaiveEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","46.8299999999999","45.0926931866273","45.0926931866273","45.0926931866273","45.2542010639642"
"13","riverswim","EpisERM","0.99","EpisEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","46.8299999999999","45.0926931866273","45.0926931866273","45.0926931866273","45.2542010639642"
"14","riverswim","norbuv_r","0.99",NA,NA,NA,"55.6766202398671","116.942940211028","6.07883272952847","44.9999999999999","38.9949534947559","6.30239474835366","6.30239474835366","6.30239474835366","27.4367385280643"
"15","riverswim","nominal","0.99",NA,NA,NA,"180.903362339294","177.853787558792","0.100985817664482","13.9085077447756","8.99287490760978","0.31576480648156","0.31576480648156","0.31576480648156","6.99892480647837"
"16","riverswim","rsvf2","0.95",NA,NA,NA,"51.3223140100554","95.0428419038667","17.433922005","50","48.2567025940626","17.6574840238252","17.6574840238252","17.6574840238252","38.7361761000846"
"17","riverswim","bcr_l","0.95",NA,NA,NA,"53.1816101721328","95.0428419038667","17.433922005","50","48.2567025940626","17.6574840238252","17.6574840238252","17.6574840238252","38.7361761000846"
"18","riverswim","bcr_g","0.95",NA,NA,NA,"59.0255849187865","116.942940211028","6.07883272952847","50","47.5512580318166","6.30239474835366","6.30239474835366","6.30239474835366","34.2199643379797"
"19","riverswim","norbu_sr","0.95",NA,NA,NA,"53.4970759774183","95.0428419038667","17.433922005","50","48.2567025940626","17.6574840238252","17.6574840238252","17.6574840238252","38.7361761000846"
"20","riverswim","ExactERM","0.95","LargestEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999990835985"
"21","riverswim","ExactERM","0.95","NaiveEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999990835985"
"22","riverswim","ExactERM","0.95","EpisEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999990835985"
"23","riverswim","naiveERM","0.95","LargestEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999990835985"
"24","riverswim","naiveERM","0.95","NaiveEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999990835985"
"25","riverswim","naiveERM","0.95","EpisEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999990835985"
"26","riverswim","EpisERM","0.95","LargestEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","49.366","45.0926931866273","45.0926931866273","45.0926931866273","46.4586525074174"
"27","riverswim","EpisERM","0.95","NaiveEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","49.366","45.0926931866273","45.0926931866273","45.0926931866273","46.4586525074174"
"28","riverswim","EpisERM","0.95","EpisEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","49.366","45.0926931866273","45.0926931866273","45.0926931866273","46.4586525074174"
"29","riverswim","norbuv_r","0.95",NA,NA,NA,"55.6766202398671","116.942940211028","6.07883272952847","50","47.5512580318166","6.30239474835366","6.30239474835366","6.30239474835366","34.2199643379797"
"30","riverswim","nominal","0.95",NA,NA,NA,"180.903362339294","177.853787558792","0.100985817664482","35.7227004060328","22.3475035213157","0.31576480648156","0.31576480648156","0.31576480648156","16.1778648474497"
"31","riverswim","rsvf2","0.9",NA,NA,NA,"51.9123183267029","95.0428419038667","17.433922005","50","49.1283512970313","17.6574840238252","17.6574840238252","17.6574840238252","40.954239519907"
"32","riverswim","bcr_l","0.9",NA,NA,NA,"53.7589825734356","95.0428419038667","17.433922005","50","49.1283512970313","17.6574840238252","17.6574840238252","17.6574840238252","40.954239519907"
"33","riverswim","bcr_g","0.9",NA,NA,NA,"60.3251117582417","116.942940211028","6.07883272952847","50","48.7756290159083","6.30239474835366","6.30239474835366","6.30239474835366","37.3757850710734"
"34","riverswim","norbu_sr","0.9",NA,NA,NA,"54.4317403808925","116.942940211028","6.07883272952847","50","48.7756290159083","6.30239474835366","6.30239474835366","6.30239474835366","37.3757850710734"
"35","riverswim","ExactERM","0.9","LargestEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999992956339"
"36","riverswim","ExactERM","0.9","NaiveEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999992956339"
"37","riverswim","ExactERM","0.9","EpisEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999992956339"
"38","riverswim","naiveERM","0.9","LargestEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999992956339"
"39","riverswim","naiveERM","0.9","NaiveEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999992956339"
"40","riverswim","naiveERM","0.9","EpisEVAR","54.5981500331442","1","50","50","50","50","50","50","50","50","49.9999992956339"
"41","riverswim","EpisERM","0.9","LargestEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","49.683","45.0926931866273","45.0926931866273","45.0926931866273","47.075614897718"
"42","riverswim","EpisERM","0.9","NaiveEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","49.683","45.0926931866273","45.0926931866273","45.0926931866273","47.075614897718"
"43","riverswim","EpisERM","0.9","EpisEVAR","54.5981500331442","1","50.0009394694574","66.4408807630087","44.9999999999999","50","49.683","45.0926931866273","45.0926931866273","45.0926931866273","47.075614897718"
"44","riverswim","norbuv_r","0.9",NA,NA,NA,"55.6766202398671","116.942940211028","6.07883272952847","50","48.7756290159083","6.30239474835366","6.30239474835366","6.30239474835366","37.3757850710734"
"45","riverswim","nominal","0.9",NA,NA,NA,"180.903362339294","177.853787558792","0.100985817664482","50","33.2776795575005","0.31576480648156","0.31576480648156","0.31576480648156","22.0246477707759"


==> figs/TestingPlots/Data/LatexTablePipe.txt <==
\begin{table}

\caption{Tabular Experimental Results}
\centering
\begin{tabular}[t]{r|r|r|r|r|r|r|r|r}
\hline
Domain & Algorithm & Beta & TrainObj & Mean & Min & VaR & CVaR & EVaR\\
\hline
Small. & RSVF & 0.99 & -6559.803 & -655.668 & -10748.642 & -7440.938 & -8476.127 & -9006.451\\
\hline
Small. & BCR & 0.99 & -10200.265 & -903.272 & -10962.71 & -7781.348 & -8557.438 & -9047.398\\
\hline
Small. & RSVI & 0.99 & -6060.874 & -656.927 & -10748.642 & -7463.958 & -8480.926 & -9008.175\\
\hline
Small. & RASR & 0.99 & -6544.161 & -114.431 & *-10253.316 & *-3512.666 & *-4927.447 & *-6361.81\\
\hline
Small. & Naive & 0.99 & -10294.717 & -408.161 & -10935.675 & -6403.628 & -7665.776 & -8371.417\\
\hline
Small. & Ericks & 0.99 & -3720.310 & -586.907 & -11121.286 & -7299.718 & -8350.451 & -8902.482\\
\hline
Small. & Derman & 0.99 & -124.279 & *-74.65 & -10684.6 & -3707.666 & -5061.493 & -6674.266\\
\hline
Small. & RSVF & 0.95 & -6247.803 & -653.819 & -10748.642 & -4360.329 & -6219.443 & -7322.837\\
\hline
Small. & BCR & 0.95 & -10121.649 & -903.272 & -10962.71 & -5173.905 & -6759.668 & -7576.734\\
\hline
Small. & RSVI & 0.95 & -5769.387 & -653.819 & -10748.642 & -4360.329 & -6219.443 & -7322.837\\
\hline
Small. & RASR & 0.95 & -4773.056 & -108.949 & *-10680.122 & -1197.298 & -2596.496 & *-4650.502\\
\hline
Small. & Naive & 0.95 & -8090.005 & -135.287 & -10695.707 & *-1148.862 & *-2544.764 & -4677.548\\
\hline
Small. & Ericks & 0.95 & -2989.516 & -486.896 & -11206.779 & -3632.093 & -5671.632 & -6998.966\\
\hline
Small. & Derman & 0.95 & -124.279 & *-74.65 & -10684.6 & -1288.372 & -2741.079 & -4887.59\\
\hline
Small. & RSVF & 0.90 & -5860.089 & -653.819 & -10748.642 & -2486.926 & -4768.035 & -6358.873\\
\hline
Small. & BCR & 0.90 & -10011.903 & -897.633 & -10962.76 & -3396.211 & -5487.488 & -6680.144\\
\hline
Small. & RSVI & 0.90 & -5406.998 & -629.961 & -11121.109 & -2384.022 & -4669.31 & -6294.202\\
\hline
Small. & RASR & 0.90 & -3934.189 & -106.246 & *-10680.791 & -423.631 & -1667.527 & *-3843.704\\
\hline
Small. & Naive & 0.90 & -7071.472 & -133.89 & -10695.707 & *-363.015 & *-1613.932 & -3881.452\\
\hline
Small. & Ericks & 0.90 & -2743.026 & -478.102 & -11220.195 & -1767.764 & -4085.303 & -5974.749\\
\hline
Small. & Derman & 0.90 & -124.279 & *-74.65 & -10684.6 & -465.259 & -1775.582 & -4033.511\\
\hline
Pop. & RSVF & 0.99 & -8757.194 & -863.853 & -10667.478 & -7495.65 & -8372.179 & -8873.676\\
\hline
Pop. & BCR & 0.99 & -10018.086 & -786.488 & -10663.604 & -7326.036 & -8205.086 & -8731.1\\
\hline
Pop. & RSVI & 0.99 & -7472.881 & -715.092 & -10662.969 & -7236.113 & -8168.779 & -8714.004\\
\hline
Pop. & RASR & 0.99 & -6935.687 & -157.07 & -11952.621 & *-4087.527 & *-5477.375 & *-7020.484\\
\hline
Pop. & Naive & 0.99 & -9993.959 & -473.141 & -10649.774 & -6455.823 & -7662.193 & -8291.394\\
\hline
Pop. & Ericks & 0.99 & -4188.744 & -628.77 & *-10622.861 & -7051.831 & -8049.16 & -8628.352\\
\hline
Pop. & Derman & 0.99 & -185.222 & *-124.43 & -12840.304 & -4177.779 & -5584.308 & -7259.039\\
\hline
Pop. & RSVF & 0.95 & -8385.524 & -863.853 & -10667.478 & -4909.594 & -6454.076 & -7363.619\\
\hline
Pop. & BCR & 0.95 & -9947.303 & -786.488 & -10663.604 & -4603.854 & -6218.872 & -7183.769\\
\hline
Pop. & RSVI & 0.95 & -7118.531 & -674.875 & -10662.969 & -4287.494 & -5987.374 & -7053.791\\
\hline
Pop. & RASR & 0.95 & -5111.095 & -145.941 & -12559.572 & -1476.238 & -3012.251 & *-5161.786\\
\hline
Pop. & Naive & 0.95 & -8723.558 & -170.595 & -12868.673 & *-1426.907 & *-3003.999 & -5291.7\\
\hline
Pop. & Ericks & 0.95 & -3527.930 & -491.555 & *-10601.961 & -3523.281 & -5390.536 & -6698.913\\
\hline
Pop. & Derman & 0.95 & -185.222 & *-124.43 & -12840.304 & -1538.684 & -3132.538 & -5311.733\\
\hline
Pop. & RSVF & 0.90 & -7914.460 & -745.719 & -10667.478 & -2855.838 & -4906.244 & -6258.059\\
\hline
Pop. & BCR & 0.90 & -9845.407 & -779.717 & -10663.586 & -2955.156 & -4963.94 & -6282.995\\
\hline
Pop. & RSVI & 0.90 & -6675.881 & -674.875 & -10662.969 & -2592.058 & -4669.809 & -6134.178\\
\hline
Pop. & RASR & 0.90 & -4231.714 & -141.144 & -12548.31 & -573.09 & -1967.602 & *-4308.841\\
\hline
Pop. & Naive & 0.90 & -7139.821 & -170.595 & -12868.673 & *-518.206 & *-1952.143 & -4372.469\\
\hline
Pop. & Ericks & 0.90 & -3073.440 & -485.594 & *-10602.173 & -1861.189 & -3981.341 & -5745.785\\
\hline
Pop. & Derman & 0.90 & -185.222 & *-124.43 & -12840.304 & -591.538 & -2062.947 & -4390.521\\
\hline
Inven. & RSVF & 0.99 & 237.961 & 281.295 & 240.535 & 265.681 & 262.17 & 257.223\\
\hline
Inven. & BCR & 0.99 & 271.982 & 317.545 & 261.779 & 292.84 & 287.852 & 281.16\\
\hline
Inven. & RSVI & 0.99 & 254.985 & 316.543 & 259.659 & 290.299 & 285.345 & 279.822\\
\hline
Inven. & RASR & 0.99 & 293.575 & 342.851 & *265.967 & *307.664 & *301.574 & *293.55\\
\hline
Inven. & Naive & 0.99 & 269.676 & 341.228 & 259.041 & 306.23 & 299.569 & 290.238\\
\hline
Inven. & Ericks & 0.99 & 314.262 & 341.751 & 256.181 & 306.555 & 299.79 & 289.625\\
\hline
Inven. & Derman & 0.99 & 353.926 & *349.88 & 259.369 & 304.241 & 295.882 & 286.993\\
\hline
Inven. & RSVF & 0.95 & 239.762 & 281.312 & 240.535 & 271.934 & 268.087 & 263.195\\
\hline
Inven. & BCR & 0.95 & 273.858 & 317.545 & *261.779 & 301.956 & 296.346 & 289.644\\
\hline
Inven. & RSVI & 0.95 & 257.465 & 317.203 & 261.68 & 301.237 & 295.634 & 289.492\\
\hline
Inven. & RASR & 0.95 & 304.884 & 344.887 & 250.612 & *320.643 & *312.967 & *303.272\\
\hline
Inven. & Naive & 0.95 & 287.384 & 341.354 & 255.571 & 318.285 & 310.948 & 301.498\\
\hline
Inven. & Ericks & 0.95 & 321.485 & 349.665 & 258.557 & 320.031 & 311.152 & 302.023\\
\hline
Inven. & Derman & 0.95 & 353.926 & *349.88 & 259.369 & 319.4 & 310.036 & 300.289\\
\hline
Inven. & RSVF & 0.90 & 243.604 & 316.543 & 259.659 & 304.231 & 297.974 & 292.001\\
\hline
Inven. & BCR & 0.90 & 276.225 & 317.683 & 255.415 & 306.522 & 300.567 & 293.563\\
\hline
Inven. & RSVI & 0.90 & 260.618 & 317.203 & *261.68 & 305.646 & 299.628 & 293.529\\
\hline
Inven. & RASR & 0.90 & 310.581 & 345.547 & 252.092 & 327.283 & *318.804 & *309.602\\
\hline
Inven. & Naive & 0.90 & 294.679 & 341.744 & 256.181 & 324.856 & 316.704 & 307.775\\
\hline
Inven. & Ericks & 0.90 & 325.384 & 349.665 & 258.557 & *327.363 & 317.564 & 308.484\\
\hline
Inven. & Derman & 0.90 & 353.926 & *349.88 & 259.369 & 326.935 & 316.776 & 307.061\\
\hline
River. & RSVF & 0.99 & 50.929 & 66.441 & 45 & *50 & 46.83 & 45.254\\
\hline
River. & BCR & 0.99 & 52.767 & 95.043 & 17.434 & 45 & 41.696 & 33.944\\
\hline
River. & RSVI & 0.99 & 52.921 & 95.043 & 17.434 & 45 & 41.696 & 33.944\\
\hline
River. & RASR & 0.99 & 50.000 & 50 & *50 & *50 & *50 & *50\\
\hline
River. & Naive & 0.99 & 50.000 & 50 & *50 & *50 & *50 & *50\\
\hline
River. & Ericks & 0.99 & 50.001 & 66.441 & 45 & *50 & 46.83 & 45.254\\
\hline
River. & Derman & 0.99 & 180.903 & *177.854 & 0.101 & 13.909 & 8.993 & 6.999\\
\hline
River. & RSVF & 0.95 & 51.322 & 95.043 & 17.434 & *50 & 48.257 & 38.736\\
\hline
River. & BCR & 0.95 & 53.182 & 95.043 & 17.434 & *50 & 48.257 & 38.736\\
\hline
River. & RSVI & 0.95 & 53.497 & 95.043 & 17.434 & *50 & 48.257 & 38.736\\
\hline
River. & RASR & 0.95 & 50.000 & 50 & *50 & *50 & *50 & *50\\
\hline
River. & Naive & 0.95 & 50.000 & 50 & *50 & *50 & *50 & *50\\
\hline
River. & Ericks & 0.95 & 50.001 & 66.441 & 45 & *50 & 49.366 & 46.459\\
\hline
River. & Derman & 0.95 & 180.903 & *177.854 & 0.101 & 35.723 & 22.348 & 16.178\\
\hline
River. & RSVF & 0.90 & 51.912 & 95.043 & 17.434 & *50 & 49.128 & 40.954\\
\hline
River. & BCR & 0.90 & 53.759 & 95.043 & 17.434 & *50 & 49.128 & 40.954\\
\hline
River. & RSVI & 0.90 & 54.432 & 116.943 & 6.079 & *50 & 48.776 & 37.376\\
\hline
River. & RASR & 0.90 & 50.000 & 50 & *50 & *50 & *50 & *50\\
\hline
River. & Naive & 0.90 & 50.000 & 50 & *50 & *50 & *50 & *50\\
\hline
River. & Ericks & 0.90 & 50.001 & 66.441 & 45 & *50 & 49.683 & 47.076\\
\hline
River. & Derman & 0.90 & 180.903 & *177.854 & 0.101 & *50 & 33.278 & 22.025\\
\hline
\end{tabular}
\end{table}
